AirFi: Empowering WiFi-based Passive Human Gesture Recognition to Unseen Environment via Domain Generalization

WiFi-based smart human sensing technology enabled by Channel State Information (CSI) has received great attention in recent years. However, CSI-based sensing systems suffer from performance degradation when deployed in different environments. Existing works solve this problem by domain adaptation using massive unlabeled high-quality data from the new environment, which is usually unavailable in practice. In this paper, we propose a novel augmented environment-invariant robust WiFi gesture recognition system named AirFi that deals with the issue of environment dependency from a new perspective. The AirFi is a novel domain generalization framework that learns the critical part of CSI regardless of different environments and generalizes the model to unseen scenarios, which does not require collecting any data for adaptation to the new environment. AirFi extracts the common features from several training environment settings and minimizes the distribution differences among them. The feature is further augmented to be more robust to environments. Moreover, the system can be further improved by few-shot learning techniques. Compared to state-of-the-art methods, AirFi is able to work in different environment settings without acquiring any CSI data from the new environment. The experimental results demonstrate that our system remains robust in the new environment and outperforms the compared systems.

==> Megerliter.txt <==
@article{halperin2010predictable,
  title={{Predictable 802.11 Packet Delivery from Wireless Channel Measurements}},
  author={Halperin, Daniel and Hu, Wenjun and Sheth, Anmol and Wetherall, David},
  journal={{ACM SIGCOMM Computer Communication Review}},
  volume={40},
  number={4},
  pages={159--170},
  year={2010},
  publisher={ACM New York, NY, USA}
}

@article{halperin2011tool,
  title={{Tool Release: Gathering 802.11 n Traces with Channel State Information}},
  author={Halperin, Daniel and Hu, Wenjun and Sheth, Anmol and Wetherall, David},
  journal={{ACM SIGCOMM Computer Communication Review}},
  volume={41},
  number={1},
  pages={53--53},
  year={2011},
  publisher={ACM New York, NY, USA}
}

@inproceedings{hu2017new,
  title={{A New Method using Covariance Eigenvalues and Time Window in Passive Human Motion Detection based on CSI Phases}},
  author={Hu, Hefei and Li, Luxi},
  booktitle={{2017 IEEE 5th International Symposium on Electromagnetic Compatibility (EMC-Beijing)}},
  pages={1--6},
  year={2017},
  organization={IEEE}
}

@article{daume2009frustratingly,
  title={{Frustratingly Easy Domain Adaptation}},
  author={Daum{\'e} III, Hal},
  journal={{arXiv preprint arXiv:0907.1815},
  year={2009}
}

@article{wang2018deep,
  title={{Deep Visual Domain Adaptation: A Survey}},
  author={Wang, Mei and Deng, Weihong},
  journal={{Neurocomputing}},
  volume={312},
  pages={135--153},
  year={2018},
  publisher={Elsevier}
}

@article{pan2010domain,
  title={{Domain Adaptation via Transfer Component Analysis}},
  author={Pan, Sinno Jialin and Tsang, Ivor W and Kwok, James T and Yang, Qiang},
  journal={{IEEE Transactions on Neural Networks}},
  volume={22},
  number={2},
  pages={199--210},
  year={2010},
  publisher={IEEE}
}

@article{wang2021multimodal,
  title={{Multimodal CSI-based Human Activity Recognition using GANs}},
  author={Wang, Dazhuo and Yang, Jianfei and Cui, Wei and Xie, Lihua and Sun, Sumei},
  journal={{IEEE Internet of Things Journal}},
  volume={8},
  number={24},
  pages={17345--17355},
  year={2021},
  publisher={IEEE}
}

@inproceedings{muandet2013domain,
  title={{Domain generalization via Invariant Feature Representation}},
  author={Muandet, Krikamol and Balduzzi, David and Sch{\"o}lkopf, Bernhard},
  booktitle={{International Conference on Machine Learning}},
  pages={10--18},
  year={2013},
  organization={PMLR}
}

@inproceedings{li2018learning,
  title={{Learning to Generalize: Meta-learning for Domain Generalization}},
  author={Li, Da and Yang, Yongxin and Song, Yi-Zhe and Hospedales, Timothy M},
  booktitle={{Thirty-Second AAAI Conference on Artificial Intelligence}},
  year={2018}
}

@article{zhou2021domain,
  title={{Domain Generalization with Mixstyle}},
  author={Zhou, Kaiyang and Yang, Yongxin and Qiao, Yu and Xiang, Tao},
  journal={arXiv preprint arXiv:2104.02008},
  year={2021}
}

@inproceedings{xiong2015csi,
  title={{CSI-based Device-free Gesture Detection}},
  author={Xiong, Hong and Gong, Fengyuan and Qu, Lin and Du, Chenlin and Harfoush, Khaled},
  booktitle={{2015 12th International Conference on High-capacity Optical Networks and Enabling/Emerging Technologies (HONET)}},
  pages={1--5},
  year={2015},
  organization={IEEE}
}

@inproceedings{tan2016wifinger,
  title={{WiFinger: Leveraging Commodity WiFi for Fine-grained Finger Gesture Recognition}},
  author={Tan, Sheng and Yang, Jie},
  booktitle={{Proceedings of the 17th ACM International Symposium on Mobile Ad hoc Networking and Computing}},
  pages={201--210},
  year={2016}
}

@inproceedings{pu2013whole,
  title={{Whole-home Gesture Recognition using Wireless Signals}},
  author={Pu, Qifan and Gupta, Sidhant and Gollakota, Shyamnath and Patel, Shwetak},
  booktitle={{Proceedings of the 19th Annual International Conference on Mobile Computing and Networking}},
  pages={27--38},
  year={2013}
}

@inproceedings{wang2015understanding,
  title={{Understanding and Modeling of WiFi Signal based Human Activity Recognition}},
  author={Wang, Wei and Liu, Alex X and Shahzad, Muhammad and Ling, Kang and Lu, Sanglu},
  booktitle={{Proceedings of the 21st Annual International Conference on Mobile Computing and Networking}},
  pages={65--76},
  year={2015}
}

@article{yang2019learning,
  title={{Learning Gestures from WiFi: A Siamese Recurrent Convolutional Architecture}},
  author={Yang, Jianfei and Zou, Han and Zhou, Yuxun and Xie, Lihua},
  journal={{IEEE Internet of Things Journal}},
  volume={6},
  number={6},
  pages={10763--10772},
  year={2019},
  publisher={IEEE}
}

@ARTICLE{8832182,
  author={Zhang, Tao and Song, Tingyu and Chen, Daolin and Zhang, Tian and Zhuang, Jie},
  journal={{IEEE Access}}, 
  title={{WiGrus: A Wifi-Based Gesture Recognition System Using Software-Defined Radio}}, 
  year={2019},
  volume={7},
  number={},
  pages={131102-131113},
  doi={10.1109/ACCESS.2019.2940386}}

@article{zhang2017toward,
  title={{Toward Centimeter-scale Human Activity Sensing with WiFi Signals}},
  author={Zhang, Daqing and Wang, Hao and Wu, Dan},
  journal={{Computer}},
  volume={50},
  number={1},
  pages={48--57},
  year={2017},
  publisher={IEEE}
}

@inproceedings{wang2016human,
  title={{Human Respiration Detection with Commodity WiFi Devices: Do user location and body orientation matter?}},
  author={Wang, Hao and Zhang, Daqing and Ma, Junyi and Wang, Yasha and Wang, Yuxiang and Wu, Dan and Gu, Tao and Xie, Bing},
  booktitle={{Proceedings of the 2016 ACM International Joint Conference on Pervasive and Ubiquitous Computing}},
  pages={25--36},
  year={2016}
}

@ARTICLE{8514811,
  author={Chen, Zhenghua and Zhang, Le and Jiang, Chaoyang and Cao, Zhiguang and Cui, Wei},
  journal={{IEEE Transactions on Mobile Computing}}, 
  title={{WiFi CSI Based Passive Human Activity Recognition Using Attention Based BLSTM}}, 
  year={2019},
  volume={18},
  number={11},
  pages={2714-2724},
  doi={10.1109/TMC.2018.2878233}}

@INPROCEEDINGS{8726822,
  author={Huang, Jinyang and Liu, Bin and Jin, Hongxin and Liu, Zhiqiang},
  booktitle={{2018 IEEE International Conference on Internet of Things (iThings) and IEEE Green Computing and Communications (GreenCom) and IEEE Cyber, Physical and Social Computing (CPSCom) and IEEE Smart Data (SmartData)}}, 
  title={{WiAnti: an Anti-Interference Activity Recognition System Based on WiFi CSI}}, 
  year={2018},
  volume={},
  number={},
  pages={58-65},
  doi={10.1109/Cybermatics_2018.2018.00044}}

@inproceedings{li2020location,
  title={{Location-free CSI based Activity Recognition with Angle Difference of Arrival}},
  author={Li, Yanan and Jiang, Ting and Ding, Xue and Wang, YangYang},
  booktitle={{2020 IEEE Wireless Communications and Networking Conference (WCNC)}},
  pages={1--6},
  year={2020},
  organization={IEEE}
}

@INPROCEEDINGS{9305332,
  author={Wang, Dazhuo and Yang, Jianfei and Cui, Wei and Xie, Lihua and Sun, Sumei},
  booktitle={{2020 16th International Conference on Control, Automation, Robotics and Vision (ICARCV)}}, 
  title={{Robust CSI-based Human Activity Recognition using Roaming Generator}}, 
  year={2020},
  volume={},
  number={},
  pages={1329-1334},
  doi={10.1109/ICARCV50220.2020.9305332}}

@article{xiao2019csigan,
  title={{CsiGAN: Robust Channel State Information-based Activity Recognition with GANs}},
  author={Xiao, Chunjing and Han, Daojun and Ma, Yongsen and Qin, Zhiguang},
  journal={{IEEE Internet of Things Journal}},
  volume={6},
  number={6},
  pages={10191--10204},
  year={2019},
  publisher={IEEE}
}

@inproceedings{zhang2018crosssense,
  title={{CrossSense: Towards Cross-site and Large-scale WiFi sensing}},
  author={Zhang, Jie and Tang, Zhanyong and Li, Meng and Fang, Dingyi and Nurmi, Petteri and Wang, Zheng},
  booktitle={{Proceedings of the 24th Annual International Conference on Mobile Computing and Networking}},
  pages={305--320},
  year={2018}
}

@INPROCEEDINGS{9145101,
  author={Shi, Zhenguo and Zhang, J. Andrew and Xu, Richard Yida and Cheng, Qingqing},
  booktitle={{2020 IEEE International Conference on Communications Workshops (ICC Workshops)}}, 
  title={{WiFi-Based Activity Recognition using Activity Filter and Enhanced Correlation with Deep Learning}}, 
  year={2020},
  volume={},
  number={},
  pages={1-6},
  doi={10.1109/ICCWorkshops49005.2020.9145101}}

@INPROCEEDINGS{9322627,
  author={Shi, Zhenguo and Zhang, J. Andrew and Xu, Richard and Cheng, Qingqing and Pearce, Andre},
  booktitle={{GLOBECOM 2020 - 2020 IEEE Global Communications Conference}}, 
  title={{Towards Environment-Independent Human Activity Recognition using Deep Learning and Enhanced CSI}}, 
  year={2020},
  volume={},
  number={},
  pages={1-6},
  doi={10.1109/GLOBECOM42002.2020.9322627}}

@article{wang2018deep,
  title={{Deep Visual Domain Adaptation: A survey}},
  author={Wang, Mei and Deng, Weihong},
  journal={{Neurocomputing}},
  volume={312},
  pages={135--153},
  year={2018},
  publisher={Elsevier}
}

@inproceedings{tzeng2017adversarial,
  title={{Adversarial Discriminative Domain Adaptation}},
  author={Tzeng, Eric and Hoffman, Judy and Saenko, Kate and Darrell, Trevor},
  booktitle={{Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition}},
  pages={7167--7176},
  year={2017}
}

@article{tzeng2014deep,
  title={{Deep Domain Confusion: Maximizing for Domain Invariance}},
  author={Tzeng, Eric and Hoffman, Judy and Zhang, Ning and Saenko, Kate and Darrell, Trevor},
  journal={arXiv preprint arXiv:1412.3474},
  year={2014}
}

@inproceedings{long2015learning,
  title={{Learning Transferable Features with Deep Adaptation Networks}},
  author={Long, Mingsheng and Cao, Yue and Wang, Jianmin and Jordan, Michael},
  booktitle={{International Conference on Machine Learning}},
  pages={97--105},
  year={2015},
  organization={PMLR}
}

@article{liu2017unsupervised,
  title={{Unsupervised Image-to-Image Translation Networks}},
  author={Liu, Ming-Yu and Breuel, Thomas and Kautz, Jan},
  journal={{Advances in Neural Information Processing Systems}},
  volume={30},
  year={2017}
}

@inproceedings{huang2018multimodal,
  title={{Multimodal Unsupervised Image-to-Image Translation}},
  author={Huang, Xun and Liu, Ming-Yu and Belongie, Serge and Kautz, Jan},
  booktitle={{Proceedings of the European Conference on Computer Vision (ECCV)}},
  pages={172--189},
  year={2018}
}

@article{liu2016coupled,
  title={{Coupled Generative Adversarial Networks}},
  author={Liu, Ming-Yu and Tuzel, Oncel},
  journal={{Advances in Neural Information Processing Systems}},
  volume={29},
  year={2016}
}

@inproceedings{li2018domain,
  title={{Domain Generalization with Adversarial Feature Learning}},
  author={Li, Haoliang and Pan, Sinno Jialin and Wang, Shiqi and Kot, Alex C},
  booktitle={{Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition}},
  pages={5400--5409},
  year={2018}
}

@article{zhou2021domain,
  title={{Domain Generalization in Vision: A Survey}},
  author={Zhou, Kaiyang and Liu, Ziwei and Qiao, Yu and Xiang, Tao and Loy, Chen Change},
  journal={arXiv preprint arXiv:2103.02503},
  year={2021}
}

@article{blanchard2011generalizing,
  title={{Generalizing from Several Related Classification Tasks to A New Unlabeled Sample}},
  author={Blanchard, Gilles and Lee, Gyemin and Scott, Clayton},
  journal={{Advances in Neural Information Processing Systems}},
  volume={24},
  year={2011}
}

@inproceedings{khosla2012undoing,
  title={{Undoing the Damage of Dataset Bias}},
  author={Khosla, Aditya and Zhou, Tinghui and Malisiewicz, Tomasz and Efros, Alexei A and Torralba, Antonio},
  booktitle={{European Conference on Computer Vision}},
  pages={158--171},
  year={2012},
  organization={Springer}
}

@article{goodfellow2014generative,
  title={{Generative Adversarial Nets}},
  author={Goodfellow, Ian and Pouget-Abadie, Jean and Mirza, Mehdi and Xu, Bing and Warde-Farley, David and Ozair, Sherjil and Courville, Aaron and Bengio, Yoshua},
  journal={{Advances in Neural Information Processing Systems}},
  volume={27},
  year={2014}
}

@inproceedings{li2015generative,
  title={{Generative Moment Matching Networks}},
  author={Li, Yujia and Swersky, Kevin and Zemel, Rich},
  booktitle={{International Conference on Machine Learning}},
  pages={1718--1727},
  year={2015},
  organization={PMLR}
}

@inproceedings{li2018deep,
  title={{Deep Domain Generalization via Conditional Invariant Adversarial Networks}},
  author={Li, Ya and Tian, Xinmei and Gong, Mingming and Liu, Yajing and Liu, Tongliang and Zhang, Kun and Tao, Dacheng},
  booktitle={{Proceedings of the European Conference on Computer Vision (ECCV)}},
  pages={624--639},
  year={2018}
}

@article{wang2020generalizing,
  title={{Generalizing from A Few Examples: A survey on Few-shot Learning}},
  author={Wang, Yaqing and Yao, Quanming and Kwok, James T and Ni, Lionel M},
  journal={{ACM Computing Surveys (csur)}},
  volume={53},
  number={3},
  pages={1--34},
  year={2020},
  publisher={ACM New York, NY, USA}
}

@article{goldberger2004neighbourhood,
  title={{Neighbourhood Components Analysis}},
  author={Goldberger, Jacob and Hinton, Geoffrey E and Roweis, Sam and Salakhutdinov, Russ R},
  journal={{Advances in Neural Information Processing Systems}},
  volume={17},
  pages={513--520},
  year={2004},
  publisher={Citeseer}
}

@inproceedings{salakhutdinov2007learning,
  title={{Learning a Nonlinear Embedding by Preserving Class Neighbourhood Structure}},
  author={Salakhutdinov, Ruslan and Hinton, Geoff},
  booktitle={{Artificial Intelligence and Statistics}},
  pages={412--419},
  year={2007},
  organization={PMLR}
}

@article{weinberger2009distance,
  title={{Distance Metric Learning for Large Margin Nearest Neighbor Classification}},
  author={Weinberger, Kilian Q and Saul, Lawrence K},
  journal={{Journal of Machine Learning Research}},
  volume={10},
  number={2},
  year={2009}
}

@article{yang2018device,
  title={{Device-free Occupant Activity Sensing using WiFi-enabled IoT Devices for Smart Homes}},
  author={Yang, Jianfei and Zou, Han and Jiang, Hao and Xie, Lihua},
  journal={{IEEE Internet of Things Journal}},
  volume={5},
  number={5},
  pages={3991--4002},
  year={2018},
  publisher={IEEE}
}

@inproceedings{min2009deep,
  title={{A Deep Non-linear Feature Mapping for Large-margin KNN Classification}},
  author={Min, Renqiang and Stanley, David A and Yuan, Zineng and Bonner, Anthony and Zhang, Zhaolei},
  booktitle={{2009 Ninth IEEE International Conference on Data Mining}},
  pages={357--366},
  year={2009},
  organization={IEEE}
}

@article{snell2017prototypical,
  title={{Prototypical Networks for Few-shot Learning}},
  author={Snell, Jake and Swersky, Kevin and Zemel, Richard S},
  journal={arXiv preprint arXiv:1703.05175},
  year={2017}
}

@inproceedings{koch2015siamese,
  title={{Siamese Neural Networks for One-shot Image Recognition}},
  author={Koch, Gregory and Zemel, Richard and Salakhutdinov, Ruslan and others},
  booktitle={{ICML Deep Learning Workshop}},
  volume={2},
  pages={0},
  year={2015},
  organization={Lille}
}

@inproceedings{sung2018learning,
  title={{Learning to Compare: Relation Network for Few-shot Learning}},
  author={Sung, Flood and Yang, Yongxin and Zhang, Li and Xiang, Tao and Torr, Philip HS and Hospedales, Timothy M},
  booktitle={{Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition}},
  pages={1199--1208},
  year={2018}
}

@article{yosinski2014transferable,
  title={{How Transferable Are Features in Deep Neural Networks?}},
  author={Yosinski, Jason and Clune, Jeff and Bengio, Yoshua and Lipson, Hod},
  journal={{Advances in Neural Information Processing Systems}},
  volume={27},
  year={2014}
}

@inproceedings{bateni2020improved,
  title={{Improved Few-shot Visual Classification}},
  author={Bateni, Peyman and Goyal, Raghav and Masrani, Vaden and Wood, Frank and Sigal, Leonid},
  booktitle={{Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition}},
  pages={14493--14502},
  year={2020}
}

@article{makhzani2015adversarial,
  title={{Adversarial Autoencoders}},
  author={Makhzani, Alireza and Shlens, Jonathon and Jaitly, Navdeep and Goodfellow, Ian and Frey, Brendan},
  journal={arXiv preprint arXiv:1511.05644},
  year={2015}
}

@inproceedings{smola2007hilbert,
  title={{A Hilbert Space Embedding for Distributions}},
  author={Smola, Alex and Gretton, Arthur and Song, Le and Sch{\"o}lkopf, Bernhard},
  booktitle={{International Conference on Algorithmic Learning Theory}},
  pages={13--31},
  year={2007},
  organization={Springer}
}

@inproceedings{li2021simple,
  title={{A Simple Feature Augmentation for Domain Generalization}},
  author={Li, Pan and Li, Da and Li, Wei and Gong, Shaogang and Fu, Yanwei and Hospedales, Timothy M},
  booktitle={{Proceedings of the IEEE/CVF International Conference on Computer Vision}},
  pages={8886--8895},
  year={2021}
}

@inproceedings{bu2018wi,
  title={{Wi-fi based Gesture Recognition using Deep Transfer Learning}},
  author={Bu, Qirong and Yang, Gang and Feng, Jun and Ming, Xingxia},
  booktitle={2018 IEEE SmartWorld, Ubiquitous Intelligence \& Computing, Advanced \& Trusted Computing, Scalable Computing \& Communications, Cloud \& Big Data Computing, Internet of People and Smart City Innovation (SmartWorld/SCALCOM/UIC/ATC/CBDCom/IOP/SCI)},
  pages={590--595},
  year={2018},
  organization={IEEE}
}

@article{feng2019wi,
  title={{Wi-multi: A Three-phase System for Multiple Human Activity Recognition with Commercial WiFi Devices}},
  author={Feng, Chunhai and Arshad, Sheheryar and Zhou, Siwang and Cao, Dun and Liu, Yonghe},
  journal={{IEEE Internet of Things Journal}},
  volume={6},
  number={4},
  pages={7293--7304},
  year={2019},
  publisher={IEEE}
}

@article{zhang2021wifi,
  title={{WiFi-based Cross-Domain Gesture Recognition via Modified Prototypical Networks}},
  author={Zhang, Xie and Tang, Chengpei and Yin, Kang and Ni, Qingqian},
  journal={{IEEE Internet of Things Journal}},
  year={2021},
  publisher={IEEE}
}

@article{van2008visualizing,
  title={{Visualizing Data using t-SNE}},
  author={Van der Maaten, Laurens and Hinton, Geoffrey},
  journal={{Journal of Machine Learning Research}},
  volume={9},
  number={11},
  year={2008}
}

@inproceedings{zheng2016improving,
  title={{Improving the Robustness of Deep Neural Networks via Stability Training}},
  author={Zheng, Stephan and Song, Yang and Leung, Thomas and Goodfellow, Ian},
  booktitle={{Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition}},
  pages={4480--4488},
  year={2016}
}

@inproceedings{huang2018multimodal,
  title={{Multimodal Unsupervised Image-to-Image Translation}},
  author={Huang, Xun and Liu, Ming-Yu and Belongie, Serge and Kautz, Jan},
  booktitle={{Proceedings of the European Conference on Computer Vision (ECCV)}},
  pages={172--189},
  year={2018}
}

@inproceedings{li2021two,
  title={{Two-stream Convolution Augmented Transformer for Human Activity Recognition}},
  author={Li, Bing and Cui, Wei and Wang, Wei and Zhang, Le and Chen, Zhenghua and Wu, Min},
  booktitle={{Proceedings of the AAAI Conference on Artificial Intelligence}},
  volume={35},
  number={1},
  pages={286--293},
  year={2021}
}

@article{zhang2021privacy,
  title={{Privacy-Preserving Cross-Environment Human Activity Recognition}},
  author={Zhang, Le and Cui, Wei and Li, Bing and Chen, Zhenghua and Wu, Min and Gee, Teo Sin},
  journal={{IEEE Transactions on Cybernetics}},
  year={2021},
  publisher={IEEE}
}

@ARTICLE{9726794,
  author={Wang, Dazhuo and Yang, Jianfei and Cui, Wei and Xie, Lihua and Sun, Sumei},
  journal={{IEEE Internet of Things Journal}}, 
  title={{CAUTION: A Robust WiFi-based Human Authentication System via Few-shot Open-set Gait Recognition}}, 
  year={2022},
  volume={},
  number={},
  pages={1-1},
  doi={10.1109/JIOT.2022.3156099}}

@INPROCEEDINGS{9305332,
  author={Wang, Dazhuo and Yang, Jianfei and Cui, Wei and Xie, Lihua and Sun, Sumei},
  booktitle={{2020 16th International Conference on Control, Automation, Robotics and Vision (ICARCV)}}, 
  title={{Robust CSI-based Human Activity Recognition using Roaming Generator}}, 
  year={2020},
  volume={},
  number={},
  pages={1329-1334},
  doi={10.1109/ICARCV50220.2020.9305332}}

@ARTICLE{8941292,
  author={Wang, Lei and Sun, Ke and Dai, Haipeng and Wang, Wei and Huang, Kang and Liu, Alex X. and Wang, Xiaoyu and Gu, Qing},
  journal={{IEEE Transactions on Mobile Computing}}, 
  title={{WiTrace: Centimeter-Level Passive Gesture Tracking Using OFDM Signals}}, 
  year={2021},
  volume={20},
  number={4},
  pages={1730-1745},
  doi={10.1109/TMC.2019.2961885}}

@ARTICLE{9115830,
  author={Chen, Yanjiao and Ou, Runmin and Li, Zhiyang and Wu, Kaishun},
  journal={{IEEE Transactions on Mobile Computing}}, 
  title={{WiFace: Facial Expression Recognition Using Wi-Fi Signals}}, 
  year={2022},
  volume={21},
  number={1},
  pages={378-391},
  doi={10.1109/TMC.2020.3001989}}

@ARTICLE{8519328,
  author={Abdelnasser, Heba and Harras, Khaled and Youssef, Moustafa},
  journal={IEEE Transactions on Mobile Computing}, 
  title={{A Ubiquitous WiFi-Based Fine-Grained Gesture Recognition System}}, 
  year={2019},
  volume={18},
  number={11},
  pages={2474-2487},
  doi={10.1109/TMC.2018.2879075}}

@ARTICLE{7345587,
  author={Liu, Xuefeng and Cao, Jiannong and Tang, Shaojie and Wen, Jiaqi and Guo, Peng},
  journal={{IEEE Transactions on Mobile Computing}}, 
  title={{Contactless Respiration Monitoring Via Off-the-Shelf WiFi Devices}}, 
  year={2016},
  volume={15},
  number={10},
  pages={2466-2479},
  doi={10.1109/TMC.2015.2504935}}





==> mcbar.txt <==
@inproceedings{zou2017freedetector,
  title={Freedetector: Device-free occupancy detection with commodity wifi},
  author={Zou, Han and Zhou, Yuxun and Yang, Jianfei and Gu, Weixi and Xie, Lihua and Spanos, Costas},
  booktitle={2017 IEEE International Conference on Sensing, Communication and Networking (SECON Workshops)},
  pages={1--5},
  year={2017},
  organization={IEEE}
}

@inproceedings{zou2017freecount,
  title={Freecount: Device-free crowd counting with commodity wifi},
  author={Zou, Han and Zhou, Yuxun and Yang, Jianfei and Gu, Weixi and Xie, Lihua and Spanos, Costas},
  booktitle={GLOBECOM 2017-2017 IEEE Global Communications Conference},
  pages={1--6},
  year={2017},
  organization={IEEE}
}

@inproceedings{wang2014eyes,
  title={E-eyes: device-free location-oriented activity identification using fine-grained wifi signatures},
  author={Wang, Yan and Liu, Jian and Chen, Yingying and Gruteser, Marco and Yang, Jie and Liu, Hongbo},
  booktitle={Proceedings of the 20th annual international conference on Mobile computing and networking},
  pages={617--628},
  year={2014}
}

@inproceedings{pu2013whole,
  title={Whole-home gesture recognition using wireless signals},
  author={Pu, Qifan and Gupta, Sidhant and Gollakota, Shyamnath and Patel, Shwetak},
  booktitle={Proceedings of the 19th annual international conference on Mobile computing \& networking},
  pages={27--38},
  year={2013}
}

@inproceedings{zhang2016single,
  title={Single-image crowd counting via multi-column convolutional neural network},
  author={Zhang, Yingying and Zhou, Desen and Chen, Siqin and Gao, Shenghua and Ma, Yi},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={589--597},
  year={2016}
}

@article{zou2016bluedetect,
  title={Bluedetect: An ibeacon-enabled scheme for accurate and energy-efficient indoor-outdoor detection and seamless location-based service},
  author={Zou, Han and Jiang, Hao and Luo, Yiwen and Zhu, Jianjie and Lu, Xiaoxuan and Xie, Lihua},
  journal={Sensors},
  volume={16},
  number={2},
  pages={268},
  year={2016},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@inproceedings{zou2017accurate,
  title={Accurate indoor localization and tracking using mobile phone inertial sensors, WiFi and iBeacon},
  author={Zou, Han and Chen, Zhenghua and Jiang, Hao and Xie, Lihua and Spanos, Costas},
  booktitle={2017 IEEE International Symposium on Inertial Sensors and Systems (INERTIAL)},
  pages={1--4},
  year={2017},
  organization={IEEE}
}

@article{halperin2010predictable,
  title={Predictable 802.11 packet delivery from wireless channel measurements},
  author={Halperin, Daniel and Hu, Wenjun and Sheth, Anmol and Wetherall, David},
  journal={ACM SIGCOMM Computer Communication Review},
  volume={40},
  number={4},
  pages={159--170},
  year={2010},
  publisher={ACM New York, NY, USA}
}

@inproceedings{hu2017new,
  title={A new method using covariance eigenvalues and time window in passive human motion detection based on CSI phases},
  author={Hu, Hefei and Li, Luxi},
  booktitle={2017 IEEE 5th International Symposium on Electromagnetic Compatibility (EMC-Beijing)},
  pages={1--6},
  year={2017},
  organization={IEEE}
}

@inproceedings{zhang2015anti,
  title={Anti-fall: A non-intrusive and real-time fall detector leveraging CSI from commodity WiFi devices},
  author={Zhang, Daqing and Wang, Hao and Wang, Yasha and Ma, Junyi},
  booktitle={International Conference on Smart Homes and Health Telematics},
  pages={181--193},
  year={2015},
  organization={Springer}
}

@article{wang2016csi,
  title={CSI-based fingerprinting for indoor localization: A deep learning approach},
  author={Wang, Xuyu and Gao, Lingjun and Mao, Shiwen and Pandey, Santosh},
  journal={IEEE Transactions on Vehicular Technology},
  volume={66},
  number={1},
  pages={763--776},
  year={2016},
  publisher={IEEE}
}

@article{wang2016rt,
  title={RT-Fall: A real-time and contactless fall detection system with commodity WiFi devices},
  author={Wang, Hao and Zhang, Daqing and Wang, Yasha and Ma, Junyi and Wang, Yuxiang and Li, Shengjie},
  journal={IEEE Transactions on Mobile Computing},
  volume={16},
  number={2},
  pages={511--526},
  year={2016},
  publisher={IEEE}
}

@inproceedings{rahim2006impact,
  title={Impact of people movement on received signal in fixed indoor radio communications},
  author={Rahim, A and Zeisberg, S and Fernandez, ML and Finger, A},
  booktitle={2006 IEEE 17th International Symposium on Personal, Indoor and Mobile Radio Communications},
  pages={1--5},
  year={2006},
  organization={IEEE}
}

@article{xie2018precise,
  title={Precise power delay profiling with commodity Wi-Fi},
  author={Xie, Yaxiong and Li, Zhenjiang and Li, Mo},
  journal={IEEE Transactions on Mobile Computing},
  volume={18},
  number={6},
  pages={1342--1355},
  year={2018},
  publisher={IEEE}
}

@inproceedings{wang2015understanding,
  title={Understanding and modeling of wifi signal based human activity recognition},
  author={Wang, Wei and Liu, Alex X and Shahzad, Muhammad and Ling, Kang and Lu, Sanglu},
  booktitle={Proceedings of the 21st annual international conference on mobile computing and networking},
  pages={65--76},
  year={2015}
}

@article{bu2020deep,
  title={Deep transfer learning for gesture recognition with WiFi signals},
  author={Bu, Qirong and Yang, Gang and Ming, Xingxia and Zhang, Tuo and Feng, Jun and Zhang, Jing},
  journal={Personal and Ubiquitous Computing},
  pages={1--12},
  year={2020},
  publisher={Springer}
}

@inproceedings{lin2018wiau,
  title={WiAU: An accurate device-free authentication system with ResNet},
  author={Lin, Chi and Hu, Jiaye and Sun, Yu and Ma, Fenglong and Wang, Lei and Wu, Guowei},
  booktitle={2018 15th Annual IEEE International Conference on Sensing, Communication, and Networking (SECON)},
  pages={1--9},
  year={2018},
  organization={IEEE}
}

@inproceedings{zhang2018crosssense,
  title={CrossSense: Towards cross-site and large-scale WiFi sensing},
  author={Zhang, Jie and Tang, Zhanyong and Li, Meng and Fang, Dingyi and Nurmi, Petteri and Wang, Zheng},
  booktitle={Proceedings of the 24th Annual International Conference on Mobile Computing and Networking},
  pages={305--320},
  year={2018}
}

@article{xu2019indoor,
  title={Indoor events monitoring using channel state information time series},
  author={Xu, Qinyi and Han, Yi and Wang, Beibei and Wu, Min and Liu, KJ Ray},
  journal={IEEE Internet of Things Journal},
  volume={6},
  number={3},
  pages={4977--4990},
  year={2019},
  publisher={IEEE}
}

@article{xiao2019csigan,
  title={CsiGAN: Robust channel state information-based activity recognition with GANs},
  author={Xiao, Chunjing and Han, Daojun and Ma, Yongsen and Qin, Zhiguang},
  journal={IEEE Internet of Things Journal},
  volume={6},
  number={6},
  pages={10191--10204},
  year={2019},
  publisher={IEEE}
}

@inproceedings{huang2018multimodal,
  title={Multimodal unsupervised image-to-image translation},
  author={Huang, Xun and Liu, Ming-Yu and Belongie, Serge and Kautz, Jan},
  booktitle={Proceedings of the European conference on computer vision (ECCV)},
  pages={172--189},
  year={2018}
}

@article{krizhevsky2012imagenet,
  title={Imagenet classification with deep convolutional neural networks},
  author={Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
  journal={Advances in neural information processing systems},
  volume={25},
  pages={1097--1105},
  year={2012}
}

@article{wang2018spatial,
  title={On spatial diversity in WiFi-based human activity recognition: A deep learning-based approach},
  author={Wang, Fangxin and Gong, Wei and Liu, Jiangchuan},
  journal={IEEE Internet of Things Journal},
  volume={6},
  number={2},
  pages={2035--2047},
  year={2018},
  publisher={IEEE}
}

@article{chen2018wifi,
  title={WiFi CSI based passive human activity recognition using attention based BLSTM},
  author={Chen, Zhenghua and Zhang, Le and Jiang, Chaoyang and Cao, Zhiguang and Cui, Wei},
  journal={IEEE Transactions on Mobile Computing},
  volume={18},
  number={11},
  pages={2714--2724},
  year={2018},
  publisher={IEEE}
}

@article{abdelnasser2018ubiquitous,
  title={A ubiquitous wifi-based fine-grained gesture recognition system},
  author={Abdelnasser, Heba and Harras, Khaled and Youssef, Moustafa},
  journal={IEEE Transactions on Mobile Computing},
  volume={18},
  number={11},
  pages={2474--2487},
  year={2018},
  publisher={IEEE}
}

@inproceedings{zou2017multiple,
  title={Multiple kernel representation learning for wifi-based human activity recognition},
  author={Zou, Han and Zhou, Yuxun and Yang, Jianfei and Gu, Weixi and Xie, Lihua and Spanos, Costas},
  booktitle={2017 16th IEEE International Conference on Machine Learning and Applications (ICMLA)},
  pages={268--274},
  year={2017},
  organization={IEEE}
}

@article{wang2016wifall,
  title={Wifall: Device-free fall detection by wireless networks},
  author={Wang, Yuxi and Wu, Kaishun and Ni, Lionel M},
  journal={IEEE Transactions on Mobile Computing},
  volume={16},
  number={2},
  pages={581--594},
  year={2016},
  publisher={IEEE}
}

@article{halperin2011tool,
  title={Tool release: Gathering 802.11 n traces with channel state information},
  author={Halperin, Daniel and Hu, Wenjun and Sheth, Anmol and Wetherall, David},
  journal={ACM SIGCOMM Computer Communication Review},
  volume={41},
  number={1},
  pages={53--53},
  year={2011},
  publisher={ACM New York, NY, USA}
}

@article{ma2018signfi,
  title={Signfi: Sign language recognition using wifi},
  author={Ma, Yongsen and Zhou, Gang and Wang, Shuangquan and Zhao, Hongyang and Jung, Woosub},
  journal={Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies},
  volume={2},
  number={1},
  pages={1--21},
  year={2018},
  publisher={ACM New York, NY, USA}
}

@article{palipana2018falldefi,
  title={FallDeFi: Ubiquitous fall detection using commodity Wi-Fi devices},
  author={Palipana, Sameera and Rojas, David and Agrawal, Piyush and Pesch, Dirk},
  journal={Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies},
  volume={1},
  number={4},
  pages={1--25},
  year={2018},
  publisher={ACM New York, NY, USA}
}

@article{yang2020mobileda,
  title={Mobileda: Toward edge-domain adaptation},
  author={Yang, Jianfei and Zou, Han and Cao, Shuxin and Chen, Zhenghua and Xie, Lihua},
  journal={IEEE Internet of Things Journal},
  volume={7},
  number={8},
  pages={6909--6918},
  year={2020},
  publisher={IEEE}
}

@article{yang2019learning,
  title={Learning gestures from WiFi: A siamese recurrent convolutional architecture},
  author={Yang, Jianfei and Zou, Han and Zhou, Yuxun and Xie, Lihua},
  journal={IEEE Internet of Things Journal},
  volume={6},
  number={6},
  pages={10763--10772},
  year={2019},
  publisher={IEEE}
}

@article{yang2018device,
  title={Device-free occupant activity sensing using WiFi-enabled IoT devices for smart homes},
  author={Yang, Jianfei and Zou, Han and Jiang, Hao and Xie, Lihua},
  journal={IEEE Internet of Things Journal},
  volume={5},
  number={5},
  pages={3991--4002},
  year={2018},
  publisher={IEEE}
}

@inproceedings{huang2018wianti,
  title={Wianti: an anti-interference activity recognition system based on wifi csi},
  author={Huang, Jinyang and Liu, Bin and Jin, Hongxin and Liu, Zhiqiang},
  booktitle={2018 IEEE International Conference on Internet of Things (iThings) and IEEE Green Computing and Communications (GreenCom) and IEEE Cyber, Physical and Social Computing (CPSCom) and IEEE Smart Data (SmartData)},
  pages={58--65},
  year={2018},
  organization={IEEE}
}

@inproceedings{li2020location,
  title={Location-Free CSI Based Activity Recognition With Angle Difference of Arrival},
  author={Li, Yanan and Jiang, Ting and Ding, Xue and Wang, YangYang},
  booktitle={2020 IEEE Wireless Communications and Networking Conference (WCNC)},
  pages={1--6},
  year={2020},
  organization={IEEE}
}

@article{wang2017device,
  title={Device-free human activity recognition using commercial WiFi devices},
  author={Wang, Wei and Liu, Alex X and Shahzad, Muhammad and Ling, Kang and Lu, Sanglu},
  journal={IEEE Journal on Selected Areas in Communications},
  volume={35},
  number={5},
  pages={1118--1131},
  year={2017},
  publisher={IEEE}
}

@article{zhang2017toward,
  title={Toward centimeter-scale human activity sensing with Wi-Fi signals},
  author={Zhang, Daqing and Wang, Hao and Wu, Dan},
  journal={Computer},
  volume={50},
  number={1},
  pages={48--57},
  year={2017},
  publisher={IEEE}
}

@inproceedings{wang2016human,
  title={Human respiration detection with commodity wifi devices: do user location and body orientation matter?},
  author={Wang, Hao and Zhang, Daqing and Ma, Junyi and Wang, Yasha and Wang, Yuxiang and Wu, Dan and Gu, Tao and Xie, Bing},
  booktitle={Proceedings of the 2016 ACM International Joint Conference on Pervasive and Ubiquitous Computing},
  pages={25--36},
  year={2016}
}
